Data Augmentation for Spoken Language Understanding via Joint Variational Generation

Data scarcity is one of the main obstacles of domain adaptation in spoken language understanding (SLU) due to the high cost of creating manually tagged SLU datasets. Recent works in neural text generative models, particularly latent variable models such as variational autoencoder (VAE), have shown promising results in regards to generating plausible and natural sentences. In this paper, we propose a novel generative architecture which leverages the generative power of latent variable models to jointly synthesize fully annotated utterances. Our experiments show that existing SLU models trained on the additional synthetic examples achieve performance gains. Our approach not only helps alleviate the data scarcity issue in the SLU task for many datasets but also indiscriminately improves language understanding performances for various SLU models, supported by extensive experiments and rigorous statistical testing.

==> aaai2019-kmyoo-data-augmentation-ablation-intent.dat <==
0.078125    0.7780      1.3972      0.1588      1.620       -0.51
0.78125     1.009       1.6555      0.3623      2.32        0.300
1.5625      1.220       1.852       0.5881      2.64        0.4  
3.90625     1.645       2.3587      0.9313      2.58        0.35
7.8125      2.118       3.1336      1.1020      3.85        0.83
15.625      2.4580      3.1424      1.7736      3.58        1.18
39.0625     3.611       4.3380      2.8841      4.55        2.48
78.125      4.063       4.4345      3.6915      4.77        3.53

==> aaai2019-kmyoo-data-augmentation-ablation-sent.dat <==
0.078125    -1.744      -0.1227     -3.3653     1.180       -4.83
0.78125     -0.333      2.1852      -2.8519     3.82        -4.56
1.5625      1.5000      3.7321      -0.7321     4.96        -2.80
3.90625     7.5790      11.325      3.8332      13.27       2.47
7.8125      10.90       15.946      5.8545      19.96       4.83
15.625      15.609      20.587      10.631      21.58       4.96
39.0625     20.433      23.977      16.889      25.3        12.53
78.125      18.109      21.834      14.3837     25.23       12.66

==> aaai2019-kmyoo-data-augmentation-ablation-slot.dat <==
0.078125    -0.639      -0.3276     -0.949      -0.23       -1.13
0.78125     0.293       0.5109      -0.1731     0.66        -0.42
1.5625      0.378       0.8437      -0.0877     0.99        -0.66
3.90625     1.721       2.1036      1.3384     2.34        1.16
7.8125      2.182       2.9048      1.4596      3.56        1.25
15.625      3.244       4.1019      2.386       4.51        1.83
39.0625     4.302       4.9656      3.6384      5.53        3.51
78.125      4.51        5.0715      3.9485      5.33        3.15
